crank: An Open-Source Software for Nonparallel Voice Conversion Based on Vector-Quantized Variational Autoencoder

In this paper, we present an open-source software for developing a nonparallel voice conversion (VC) system named crank. Although we have released an open-source VC software based on the Gaussian mixture model named sprocket in the last VC Challenge, it is not straightforward to apply any speech corpus because it is necessary to prepare parallel utterances of source and target speakers to model a statistical conversion function. To address this issue, in this study, we developed a new open-source VC software that enables users to model the conversion function by using only a nonparallel speech corpus. For implementing the VC software, we used a vector-quantized variational autoencoder (VQVAE). To rapidly examine the effectiveness of recent technologies developed in this research field, crank also supports several representative works for autoencoder-based VC methods such as the use of hierarchical architectures, cyclic architectures, generative adversarial networks, speaker adversarial training, and neural vocoders. Moreover, it is possible to automatically estimate objective measures such as mel-cepstrum distortion and pseudo mean opinion score based on MOSNet. In this paper, we describe representative functions developed in crank and make brief comparisons by objective evaluations.

==> result/results.txt <==
vcc2018v1_mlfb_cycle 9.66684 3.54991
vcc2018v1_mlfb_cycle_cycle2 9.20056 3.44409
vcc2018v1_mlfb_cycle_encf0 9.52479 3.48482
vcc2018v1_mlfb_cycle_stack2 9.57038 3.4774
vcc2018v1_mlfb_cyclegan 9.73865 3.45872
vcc2018v1_mlfb_cyclegan_d9layer 9.76566 3.48057
vcc2018v1_mlfb_cyclegan_nocvadv 9.69106 3.53955
vcc2018v1_mlfb_cyclegan_nodecf0 9.82962 3.25488
vcc2018v1_mlfb_cyclegan_stft0.1 9.63579 3.58788
vcc2018v1_mlfb_cyclegan_stft0.5 9.6237 3.55861
vcc2018v1_mlfb_cyclegan_stft1.0 9.64961 3.59171
vcc2018v1_mlfb_lsgan 10.1336 3.44594
vcc2018v1_mlfb_vqvae 9.8931 3.53389
vcc2018v1_mlfb_vqvae_encf0 9.83585 3.53834
vcc2018v1_mlfb_vqvae_nodecf0 10.1434 3.4163
vcc2018v1_mlfb_vqvae_stack2 9.74859 3.53329

